Azimuthal anisotropy measurement of (multi-)strange hadrons in Au+Au collisions at $\sqrt{s_{\text{NN}}}$ = 54.4 GeV

Azimuthal anisotropy of produced particles is one of the most important observables used to access the collective properties of the expanding medium created in relativistic heavy-ion collisions. In this paper, we present second ($v_{2}$) and third ($v_{3}$) order azimuthal anisotropies of $K_{S}^{0}$, $\phi$, $\Lambda$, $\Xi$ and $\Omega$ at mid-rapidity ($|y|<$1) in Au+Au collisions at $\sqrt{s_{\text{NN}}}$ = 54.4 GeV measured by the STAR detector. The $v_{2}$ and $v_{3}$ are measured as a function of transverse momentum and centrality. Their energy dependence is also studied. $v_{3}$ is found to be more sensitive to the change in the center-of-mass energy than $v_{2}$. Scaling by constituent quark number is found to hold for $v_{2}$ within 10%. This observation could be evidence for the development of partonic collectivity in 54.4 GeV Au+Au collisions. Differences in $v_{2}$ and $v_{3}$ between baryons and anti-baryons are presented, and ratios of $v_{3}$/$v_{2}^{3/2}$ are studied and motivated by hydrodynamical calculations. The ratio of $v_{2}$ of $\phi$ mesons to that of anti-protons ($v_{2}(\phi)/v_{2}(\bar{p})$) shows centrality dependence at low transverse momentum, presumably resulting from the larger effects from hadronic interactions on anti-proton $v_{2}$.

==> star-author-list-2022-10-12.txt <==
STAR Collaboration: M. S. Abdallah, B. E. Aboona, J. Adam, L. Adamczyk, J. R. Adams, J. K. Adkins, I. Aggarwal, M. M. Aggarwal, Z. Ahammed, D. M. Anderson, E. C. Aschenauer, J. Atchison, V. Bairathi, W. Baker, J. G. Ball Cap, K. Barish, R. Bellwied, P. Bhagat, A. Bhasin, S. Bhatta, J. Bielcik, J. Bielcikova, J. D. Brandenburg, X. Z. Cai, H. Caines, M. Calder{\'o}n~de~la~Barca~S{\'a}nchez, D. Cebra, I. Chakaberia, P. Chaloupka, B. K. Chan, Z. Chang, A. Chatterjee, S. Chattopadhyay, D. Chen, J. Chen, J. H. Chen, X. Chen, Z. Chen, J. Cheng, S. Choudhury, W. Christie, X. Chu, H. J. Crawford, M. Csan\'{a}d, M. Daugherity, I. M. Deppner, A. Dhamija, L. Di Carlo, L. Didenko, P. Dixit, X. Dong, J. L. Drachenberg, E. Duckworth, J. C. Dunlop, J. Engelage, G. Eppley, S. Esumi, O. Evdokimov, A. Ewigleben, O. Eyser, R. Fatemi, F. M. Fawzi, S. Fazio, C. J. Feng, Y. Feng, E. Finch, Y. Fisyak, A. Francisco, C. Fu, C. A. Gagliardi, T. Galatyuk, F. Geurts, N. Ghimire, A. Gibson, K. Gopal, X. Gou, D. Grosnick, A. Gupta, W. Guryn, A. Hamed, Y. Han, S. Harabasz, M. D. Harasty, J. W. Harris, H. Harrison, S. He, W. He, X. H. He, Y. He, S. Heppelmann, N. Herrmann, E. Hoffman, L. Holub, C. Hu, Q. Hu, Y. Hu, H. Huang, H. Z. Huang, S. L. Huang, T. Huang, X. Huang, Y. Huang, T. J. Humanic, D. Isenhower, M. Isshiki, W. W. Jacobs, C. Jena, A. Jentsch, Y. Ji, J. Jia, K. Jiang, C. Jin, X. Ju, E. G. Judd, S. Kabana, M. L. Kabir, S. Kagamaster, D. Kalinkin, K. Kang, D. Kapukchyan, K. Kauder, H. W. Ke, D. Keane, M. Kelsey, Y. V. Khyzhniak, D. P. Kiko\l{}a , B. Kimelman, D. Kincses, I. Kisel, A. Kiselev, A. G. Knospe, H. S. Ko, L. K. Kosarzewski, L. Kramarik, L. Kumar, S. Kumar, R. Kunnawalkam Elayavalli, J. H. Kwasizur, R. Lacey, S. Lan, J. M. Landgraf, J. Lauret, A. Lebedev, J. H. Lee, Y. H. Leung, N. Lewis, C. Li, C. Li, W. Li, W. Li, X. Li, Y. Li, Y. Li, Z. Li, X. Liang, Y. Liang, R. Licenik, T. Lin, Y. Lin, M. A. Lisa, F. Liu, H. Liu, H. Liu, T. Liu, X. Liu, Y. Liu, T. Ljubicic, W. J. Llope, R. S. Longacre, E. Loyd, T. Lu, N. S. Lukow, X. F. Luo, L. Ma, R. Ma, Y. G. Ma, N. Magdy, D. Mallick, S. Margetis, C. Markert, H. S. Matis, J. A. Mazer, G. McNamara, S. Mioduszewski, B. Mohanty, M. M. Mondal, I. Mooney, A. Mukherjee, M. I. Nagy, A. S. Nain, J. D. Nam, Md. Nasim, K. Nayak, D. Neff, J. M. Nelson, D. B. Nemes, M. Nie, T. Niida, R. Nishitani, T. Nonaka, A. S. Nunes, G. Odyniec, A. Ogawa, S. Oh, K. Okubo, B. S. Page, R. Pak, J. Pan, A. Pandav, A. K. Pandey, A. Paul, B. Pawlik, D. Pawlowska, C. Perkins, J. Pluta, B. R. Pokhrel, J. Porter, M. Posik, V. Prozorova, N. K. Pruthi, M. Przybycien, J. Putschke, Z. Qin, H. Qiu, A. Quintero, C. Racz, S. K. Radhakrishnan, N. Raha, R. L. Ray, R. Reed, H. G. Ritter, M. Robotkova, J. L. Romero, D. Roy, P. Roy Chowdhury, L. Ruan, A. K. Sahoo, N. R. Sahoo, H. Sako, S. Salur, S. Sato, W. B. Schmidke, N. Schmitz, F-J. Seck, J. Seger, M. Sergeeva, R. Seto, P. Seyboth, N. Shah, P. V. Shanmuganathan, M. Shao, T. Shao, R. Sharma, A. I. Sheikh, D. Y. Shen, K. Shen, S. S. Shi, Y. Shi, Q. Y. Shou, E. P. Sichtermann, R. Sikora, J. Singh, S. Singha, P. Sinha, M. J. Skoby, N. Smirnov, Y. S\"{o}hngen, W. Solyst, Y. Song, B. Srivastava, T. D. S. Stanislaus, M. Stefaniak, D. J. Stewart, B. Stringfellow, A. A. P. Suaide, M. Sumbera, C. Sun, X. M. Sun, X. Sun, Y. Sun, Y. Sun, B. Surrow, Z. W. Sweger, P. Szymanski, A. H. Tang, Z. Tang, T. Tarnowsky, J. H. Thomas, A. R. Timmins, D. Tlusty, T. Todoroki, C. A. Tomkiel, S. Trentalange, R. E. Tribble, P. Tribedy, S. K. Tripathy, T. Truhlar, B. A. Trzeciak, O. D. Tsai, C. Y. Tsang, Z. Tu, T. Ullrich, D. G. Underwood, I. Upsal, G. Van Buren, J. Vanek, I. Vassiliev, V. Verkest, F. Videb{\ae}k, S. A. Voloshin, F. Wang, G. Wang, J. S. Wang, P. Wang, X. Wang, Y. Wang, Y. Wang, Z. Wang, J. C. Webb, P. C. Weidenkaff, G. D. Westfall, D. Wielanek, H. Wieman, S. W. Wissink, R. Witt, J. Wu, J. Wu, Y. Wu, B. Xi, Z. G. Xiao, G. Xie, W. Xie, H. Xu, N. Xu, Q. H. Xu, Y. Xu, Z. Xu, Z. Xu, G. Yan, Z. Yan, C. Yang, Q. Yang, S. Yang, Y. Yang, Z. Ye, Z. Ye, L. Yi, K. Yip, Y. Yu, H. Zbroszczyk, W. Zha, C. Zhang, D. Zhang, J. Zhang, S. Zhang, S. Zhang, Y. Zhang, Y. Zhang, Y. Zhang, Z. J. Zhang, Z. Zhang, Z. Zhang, F. Zhao, J. Zhao, M. Zhao, C. Zhou, J. Zhou, Y. Zhou, X. Zhu, M. Zurek, M. Zyzak

